On the stellar core physics of the 16 Cyg binary system: constraining the central hydrogen abundance using asteroseismology

The unprecedented quality of the asteroseismic data of solar-type stars made available by space missions such as NASA's Kepler telescope are making it possible to explore stellar interior structures. This offers possibilities of constraining stellar core properties (such as core sizes, abundances, and physics) paving the way for improving the precision of the inferred stellar ages. We employ 16 Cyg A and B as our benchmark stars for an asteroseismic study in which we present a novel approach aimed at selecting from a sample of acceptable stellar models returned from Forward Modelling techniques, down to the ones that better represent the core of each star. This is accomplished by comparing specific properties of the observed frequency ratios for each star to the ones derived from the acceptable stellar models. We demonstrate that in this way we are able to constrain further the hydrogen mass fraction in the core, establishing the stars' precise evolutionary states and ages. The ranges of the derived core hydrogen mass fractions are [0.01 - 0.06] and [0.12 - 0.19] for 16 Cyg A and B, respectively, and, considering that the stars are coeval, the age and metal mass fraction parameters span the region [6.4 - 7.4] Gyr and [0.023 - 0.026], respectively. In addition, our findings show that using a single helium-to-heavy element enrichment ratio, ($\Delta Y/\Delta Z$), when forward modelling the 16 Cyg binary system, may result in a sample of acceptable models that do not simultaneously fit the observed frequency ratios, further highlighting that such an approach to the definition of the helium content of the star may not be adequate in studies of individual stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
